Meridional Circulation driven by Planetary Spiral Wakes in Radiative and Magnetized Protoplanetary Discs

We study a Jupiter-mass planet formation for the first time in radiative magneto-hydrodynamics (MHD) simulations and compare it with pure hydrodynamical simulations, as well as to different isothermal configurations. We found that the meridional circulation is the same in every setup. The planetary spiral wakes drive a vertical stirring inside the protoplanetary disc and the encounter with these shock fronts also helps in delivering gas vertically onto the Hill-sphere. The accretion dynamics are unchanged: the planet accretes vertically, and there is outflow in the midplane regions inside the Hill-sphere. We determined the effective $\alpha$-viscosity generated in the disc by the various angular momentum loss mechanisms, which showed that magnetic fields produce high turbulence in the ideal MHD limit, that grows from $\alpha \sim 10^{-2.5}$ up to $\sim 10^{-1.5}$ after the planet spirals develop. In the HD simulations, the planetary spirals contribute to $\alpha \sim 10^{-3}$, making this a very important angular momentum transport mechanism. Due to the various $\alpha$ values in the different setups, the gap opening is different in each case. In the radiative MHD setups, the high turbulent viscosity prevents gap opening, leading to a higher Hill mass, and no clear dust trapping regions. While the Hill accretion rate is $10^{-6} \rm{M_{Jup}/yr}$ in all setups, the accretion variability is orders of magnitude higher in radiative runs than in isothermal ones. Finally, with higher-resolution runs, the magneto-rotational instability started to be resolved, changing the effective viscosity and increasing the heating in the disc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
